Deep Joint Source-Channel Coding for Semantic Communications

Semantic communications is considered as a promising technology to increase the efficiency of next-generation communication systems, particularly targeting human-machine and machine-type communications. In contrast to the source-agnostic approach of conventional wireless communication systems, semantic communication seeks to ensure that only the relevant information for the underlying task is communicated to the receiver. Considering that most semantic communication applications have strict latency, bandwidth, and power constraints, a prominent approach is to model them as a joint source-channel coding (JSCC) problem. Although JSCC has been a long-standing open problem in communication and coding theory, remarkable performance gains have been shown recently over existing separate source and channel coding systems, particularly in low-latency and low-power scenarios. Recent progress is thanks to the adoption of deep learning techniques for joint source-channel code design that outperform the concatenation of state-of-the-art compression and channel coding schemes, which are results of decades-long research efforts. In this article, we present an adaptive deep learning based JSCC (DeepJSCC) architecture for semantic communications, introduce its design principles, highlight its benefits, and outline future research challenges that lie ahead.

==> data/deepjscc-f_5layers_awgn.csv <==
SNR Train,SNR Test,Steps,PSNR0,MSE0,PSNR1,MSE1,PSNR2,MSE2,PSNR3,MSE3,PSNR4,MSE4
1,1,4031552,22.57755,0.006201584,24.623585,0.0038844445,25.863527,0.0029147877,26.765291,0.0023661521,27.313818,0.002083061
7,7,4191775,25.796186,0.0029506139,28.150244,0.0017074693,29.558779,0.0012328593,30.454681,0.0010054666,30.995476,0.00088905176
13,13,4031373,28.054527,0.0017562761,30.718887,0.00093721866,32.156227,0.0006702354,33.028316,0.000551522,33.57567,0.000488708
19,19,4218775,29.783148,0.0012083185,33.46248,0.00050716056,35.28909,0.00033176984,36.036407,0.00028290003,36.51477,0.00025544822


==> data/deepjscc-f_5layers_bound_awgn.csv <==
SNR Train,SNR Test,PSNR,MSE,steps
1,1,27.477062,0.0020012897,2343780
4,4,29.47544,0.0012511708,2343780
7,7,31.599678,0.00076964404,2343780
19,19,37.126945,0.00021613261,2343780

